A low-metallicity massive contact binary undergoing slow Case A mass transfer: A detailed spectroscopic and orbital analysis of SSN 7 in NGC 346 in the SMC

Most massive stars are believed to be born in close binary systems where they can exchange mass, which impacts the evolution of both binary components. Their evolution is of great interest in the search for the progenitors of gravitational waves. However, there are unknowns in the physics of mass transfer as observational examples are rare, especially at low metallicity. Nearby low-metallicity environments are particularly interesting hunting grounds for interacting systems as they act as the closest proxy for the early universe where we can resolve individual stars. Using multi-epoch spectroscopic data, we complete a consistent spectral and orbital analysis of the early-type massive binary SSN 7 hosting a ON If$^\ast$+O5.5 V((f)) star. Using these detailed results, we constrain an evolutionary scenario that can help us to understand binary evolution in low metallicity. We were able to derive reliable radial velocities of the two components from the multi-epoch data, which were used to constrain the orbital parameters. The spectroscopic data covers the UV, optical, and near-IR, allowing a consistent analysis with the stellar atmosphere code, PoWR. Given the stellar and orbital parameters, we interpreted the results using binary evolutionary models. The two stars in the system have comparable luminosities of ${\log (L_1/L_{\odot}) = 5.75}$ and ${\log (L_2/L_{\odot}) = 5.78}$ for the primary and secondary, respectively, but have different temperatures (${T_1=43.6\,\mathrm{kK}}$ and ${T_2=38.7\,\mathrm{kK}}$). The primary ($32\,M_{\odot}$) is less massive than the secondary ($55\,M_{\odot}$), suggesting mass exchange. The mass estimates are confirmed by the orbital analysis. The revisited orbital period is $3\,\mathrm{d}$. Our evolutionary models also predict mass exchange. Currently, the system is a contact binary undergoing a slow Case A phase, making it the most massive [Abridged]

==> SSN7_component_data.txt <==
SSN_alt_format	SSN_ID	T_ast_e3	logg	logL	eBV	logMdot	D	v_infy	XN_e-5	XC_e-5	XO_e-5	vrot	logQ	spt_num
*SSN_0007a*	7a	44.3	3.7	5.77	0.1	-5.42	10	2500	120	1	4		49.63	4
*SSN_0007b*	7b	38	3.7	5.74	0.1	-7.27	10	2500	60	21	56		49.54	5.5


==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

